Disaggregating Non-Volatile Memory for Throughput-Oriented Genomics Workloads

Massive exploitation of next-generation sequencing technologies requires dealing with both: huge amounts of data and complex bioinformatics pipelines. Computing architectures have evolved to deal with these problems, enabling approaches that were unfeasible years ago: accelerators and Non-Volatile Memories (NVM) are becoming widely used to enhance the most demanding workloads. However, bioinformatics workloads are usually part of bigger pipelines with different and dynamic needs in terms of resources. The introduction of Software Defined Infrastructures (SDI) for data centers provides roots to dramatically increase the efficiency in the management of infrastructures. SDI enables new ways to structure hardware resources through disaggregation, and provides new hardware composability and sharing mechanisms to deploy workloads in more flexible ways. In this paper we study a state-of-the-art genomics application, SMUFIN, aiming to address the challenges of future HPC facilities.

==> images/all-policies.txt <==
Scenario                     "Instance 1"       2       3       4       5
"(a) 1x NVMe\nShared"             2449.99 2384.89 2136.08 2411.56 2487.07
"(b) 2x NVMe\nShared"             1662.14 1644.7  1681.29 1614.7  1651.76
"(c) 2x NVMe\nDedicated/Shared"      1600.04 2089.6  2243.61 1959.53 1950.68


==> images/boxplot/x1.txt <==
1 1477.59 1481.01 1489.15 1525.28 1538.68
2 1559.83 1570.83 1601.25 1612.42 1613.79
3 1471.54 1600.43 1677.35 1716.2 1770.75
4 1550.16 1881.665 1936.245 2040.94 2055.92
5 1847.81 2284.12 2411.56 2502.84 2653.01
6 2136.90 2630.37 2802.62 3017.68 3273.19


==> images/boxplot/x2.txt <==
1       1433.27 1433.27 1455.48 1462.26 1463.64
2       1430.59 1451.21 1455.45 1466.48 1477.45
3       1437.93 1449.51 1474.12 1481.36 1523.88
4       1433.25 1527.34 1569.89 1590.44 1614.71
5       1514.86 1617.81 1668.35 1704.04 1737.15
6	1755.24	1803.57	1835.62	1889.37	1953.98


==> images/boxplot/x3.txt <==
1            1448.000000  1463.250000  1478.500000  1452.500000  1447.000000 
2            1489.000000  1477.750000  1461.500000  1470.750000  1441.000000 
3            1563.000000  1509.250000  1513.000000  1479.250000  1514.000000 
4            1511.000000  1546.000000  1550.500000  1539.250000  1518.000000 
5            1519.000000  1608.000000  1578.500000  1581.250000  1593.000000 
6            1505.000000  1615.500000  1618.500000  1646.250000  1653.000000 



==> images/das_vs_remote_boxplot/das_x1.txt <==
1 1492.58 1503.41 1507.95 1528.10 1541.36
2 1518.21 1537.93 1610.16 1642.00 1656.24
3 1661.67 1841.475 1898.77 1937.76 1960.85


==> images/das_vs_remote_boxplot/remote_x1.txt <==
1 1477.59 1481.01 1489.15 1525.28 1538.68
2 1582 1593 1602 1613 1627
3 1969 1986.5 2029 2047 2054


==> images/experiments_topology.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'experiments_topology.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{459.9076bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38746566)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{experiments_topology.pdf}}%
    \put(0.87756758,0.17742694){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{NVMe (memory extension)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{experiments_topology.pdf}}%
    \put(0.65491416,0.37224869){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Input dataset}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{experiments_topology.pdf}}%
    \put(0.17481772,0.17742694){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Clients}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{experiments_topology.pdf}}%
    \put(0.52967161,0.22613238){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40 Gbps eth}}}%
    \put(0.61142716,0.07305815){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{NVMeOF}}}%
    \put(0.6166456,0.03826856){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{InfiniBand}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{experiments_topology.pdf}}%
    \put(0.61142716,0.14263735){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Workload output}}}%
  \end{picture}%
\endgroup%

